Luck of the Irish? A companion of the Cloverleaf connected by a bridge of molecular gas

We present deep observations of CO(3-2) from the Cloverleaf lensed quasar-starburst at $z=2.56$. We discover a 4-5 times less massive companion at a projected distance of 33 kpc from the Cloverleaf host galaxy. The galaxies are connected by a bridge of CO emission, indicating that they are interacting and that the companion is being stripped by the Cloverleaf. We also find evidence for fast molecular gas in the spectral line of the Cloverleaf that may be an outflow induced by stellar or quasar feedback. All of these features may be ubiquitous among quasars and only detected here with the help of gravitational lensing and the sensitivity of the data. Overall, these findings agree with galaxy formation scenarios that predict gas-rich mergers play a key role in quasar triggering, starburst triggering and the formation of compact spheroids.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Luck of the Irish final/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
